Collaborative Knowledge Distillation via a Learning-by-Education Node Community

A novel Learning-by-Education Node Community framework (LENC) for Collaborative Knowledge Distillation (CKD) is presented, which facilitates continual collective learning through effective knowledge exchanges among diverse deployed Deep Neural Network (DNN) peer nodes. These DNNs dynamically and autonomously adopt either the role of a student, seeking knowledge, or that of a teacher, imparting knowledge, fostering a collaborative learning environment. The proposed framework triggers knowledge transfer via autonomous teacher discovery and stream-driven DNN distillation as needed, while enhancing their learning capabilities and promoting their collaboration. LENC addresses the challenges of handling diverse training data distributions and the limitations of individual DNN node learning abilities. \hl{It enables the exploitation of selected peer-teacher knowledge upon learning a new task and mitigates catastrophic forgetting in DNN nodes.} \hl{Additionally, it supports task-boundary-free continual adaptation in distributed settings via autonomous role assignment and modular forgetting mitigation, as DNN nodes receive no explicit task-boundary metadata during deployment.} Experimental evaluation on a proof-of-concept implementation demonstrates the LENC framework's functionalities and benefits across multiple DNN learning and inference scenarios. The conducted experiments showcase its ability to gradually improve the average test accuracy of the community of interacting DNN nodes in image classification problems, by appropriately leveraging the collective knowledge of all node peers. The LENC framework achieves strong performance in on-line unlabelled CKD.

==> A_abl.csv <==
TC,Value
2,64.03
3,68.95
4,67.59
5,66,79



==> CIFAR-SPLIT100_per.csv <==
LC,Task 0,Task 1,Task 2,Task 3,Task 4
1,NaN,NaN,NaN,28.9,NaN
2,20.5,NaN,NaN,30.8,NaN
3,20.35,24.15,NaN,31.45,NaN
4,20.9,24.15,27.3,31.8,NaN
5,20.9,24.6,27.2,32.15,23.35
6,20.6,26.6,27.15,32.4,23.3
7,20.85,26.65,28.5,32.7,23.8
8,22.3,26.85,28.45,32.7,24
9,22.6,26.65,28.2,32.6,25.95
10,22.5,26.75,28.3,33.15,25.45
11,22.35,26.7,29.25,32.8,25.65
12,23.2,26.7,29.2,33.05,25.85
13,23.5,26.7,29.25,33.05,26.4
14,23.5,26.8,29.05,34.35,26.5
15,23.3,27.1,29.3,34.1,26.6
16,23.55,27.2,29.35,34.5,26.6
17,23.7,27.15,29.35,34.6,26.65
18,23.75,27.25,29.3,34.5,26.5
19,23.8,26.85,29.3,34.3,26.4
20,24.1,27,29.35,34.5,26.65
21,24.1,27,29.35,34.55,26.55
22,24.1,27.05,29.5,34.65,26.95
23,24.1,27.05,29.6,34.6,26.9
24,23.8,27.05,29.25,34.3,26.5
25,24.5,26.95,29.3,34.45,26.55


==> CIFAR-SPLIT10_per.csv <==
LC,Task 0,Task 1,Task 2,Task 3,Task 4
1,,74.35,,,
2,79.14,,,51.24,
3,77.45,,66.35,57.75,
4,76.5,,61.19,51.55,76.05
5,75.25,61.15,61.95,52.30,73.7
6,75.44,60.69,59.59,50.7,76.14
7,74.6,60.6,60.5,51.1,74.55
8,73.55,59.69,65.14,52.90,73.9
9,80.2,61.45,64.95,50.749,75.5
10,71.5,58.59,67.55,72.95,65.0
11,71.95,60.09,67.5,71.55,65.0
12,66.7,57.95,66.7,73.1,59.3
13,80.9,61.3,65.95,62.64,70.75
14,80.5,60.15,65.45,61.0,70.39
15,80.10,59.95,63.3,59.95,76.0
16,79.55,59.59,62.8,58.75,75.9
17,79.35,59.65,65.05,59.0,75.1
18,76.4,58.8,65.75,72.85,67.60
19,80.95,60.4,66.05,67.10,72.05
20,80.65,60.0,65.10,66.60,71.6
21,80.45,60.19,67.9,73.5,70.89
22,80.2,59.75,65.60,70.25,76.0
23,81.0,60.4,65.8,66.7,75.75
24,80.7,59.55,64.55,64.1,75.2
25,80.60,59.8,64.1,63.9,74.7


==> CL_master.csv <==
NS, 0, 1, 2, 3, 4
100, 50.2, 54, 59.3, 56.15, 58.7
200, 51.45, 55, 58.25, 55.55, 58.35
500, 51.6, 52.9, 55.4, 51.7, 56.2
1000, 51.1, 54.1, 54.95, 51.8, 54.2
2000, 53.35, 53.15, 53.6, 51.5, 54.35

==> MNIST-SPLIT_per.csv <==
LC,Task 0,Task 1,Task 2,Task 3,Task 4
1.0,NaN,NaN,NaN,NaN,99.70
2.0,NaN,98.63,NaN,97.78,NaN
3.0,NaN,96.52,NaN,95.22,97.93
4.0,NaN,95.98,99.89,95.62,97.58
5.0,99.57,96.38,98.99,96.37,97.13
6.0,99.76,98.58,99.41,96.98,97.23
7.0,99.67,98.29,99.52,96.32,98.08
8.0,99.67,98.43,99.68,99.70,98.13
9.0,99.57,98.33,99.89,99.55,98.13
10.0,99.57,98.48,99.84,99.60,97.98
11.0,99.53,98.63,99.68,99.60,97.88
12.0,99.62,98.48,99.84,99.60,98.18
13.0,99.81,98.53,99.89,99.60,98.08
14.0,99.81,98.43,99.89,99.70,98.18
15.0,99.81,98.63,99.89,99.65,97.73
16.0,99.81,98.58,99.89,99.60,97.93
17.0,99.81,98.43,99.89,99.60,98.23
18.0,99.76,98.48,99.89,99.70,98.29
19.0,99.57,98.58,99.84,99.70,98.23
20.0,99.57,98.63,99.89,99.70,97.88
21.0,99.57,98.58,99.84,99.70,97.88
22.0,99.57,98.68,99.89,99.70,97.73
23.0,99.57,98.63,99.79,99.70,97.68
24.0,99.53,98.63,99.89,99.70,97.83
25.0,99.53,98.48,99.89,99.70,98.34



==> TC_abl.csv <==
TC,Value
2,56.41
4,64.33
8,71.76
12,75.78
20,80.91



==> abl_res_master.csv <==
LENC,DML,NS,SwitOKD,KDCL
26.37,27.3,50,18.19,22.71
32.38,30.84,100,23.53,29.05
38.83,34.16,200,28.79,33.02
52.82,43.59,500,41.2,46.18
67.74,52.2,1000,56.11,59.15
78.24,63.98,2000,66.05,76.09
86.9,77.85,5000,78.43,85.93


==> master_selection_options.csv <==
LENC(div),DML,NS,SwitOKD,KDCL, LENC(acc), LENC(ood),
26.37,27.3,50,18.19,22.71, 28.46, 27.34,
32.38,30.84,100,23.53,29.05, 37.25, 31.75,
38.83,34.16,200,28.79,33.02, 43.08, 40.62,
52.82,43.59,500,41.2,46.18, 61.14, 53.80,
76.93,52.2,1000,56.11,59.15, 74.03, 59.93,
78.24,63.98,2000,66.05,76.09, 84.3, 73.35,
86.9,77.85,5000,78.43,85.93, 90.1, 86.32

==> ood-noise-master.csv <==
noise,avg
0.1,67.3
0.2,63.1
0.3,56.3
0.4,56.8
0.5,55.9


